Witnessing the star-formation quenching in $L_{*}$ ellipticals

We study the evolution of $L_{*}$ elliptical galaxies in the color-magnitude diagram in terms of their star-formation history and environment, in an attempt to learn about their quenching process. We have visually extracted 1109 $L_{*}$ galaxies from a sample of 36500 galaxies that were spectroscopically selected from Stripe82 of the Sloan Digital Sky Survey. From this sample we have selected 51 ellipticals based on their surface-brightness profile being well-fitted by a single S$\acute{e}$rsic profile with S$\acute{e}$rsic indices $3<n<6$. Our sample consists of 12 blue-cloud $L_{*}$ ellipticals (BLE), 11 green-valley $L_{*}$ ellipticals (GLE), and 28 red-sequence $L_{*}$ ellipticals (RLE). We find that most of the RLEs and GLEs have been quenched only recently, or are still forming stars, based on their [{O\sc{iii}}] and H$\alpha$ emission, while the BLEs are forming stars vigorously. The star-formation in BLEs is found to be extended over the galaxy and not confined to their central region. In about 40\% of the $L_{*}$ ellipticals (ten BLEs, four GLEs and five RLEs), star-formation quenching seems to have started only recently, based on the lower [{O\sc{iii}}] emission compared to the [{O\sc{ii}}] and H$\alpha$ emission, at a given metallicity. We also find that the galaxy color is correlated with the cosmic-web environment, with the BLEs tending to reside in lower-density regions, the RLEs preferring denser, clustered regions, and the GLEs found in either. One possible scenario is that as the star-forming ellipticals migrate into the clusters, their star formation is suffocated by the hot intra-cluster medium.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
